Automated Verification of Silq Quantum Programs using SMT Solvers

We present SilVer (Silq Verification), an automated tool for verifying behaviors of quantum programs written in Silq, which is a high-level programming language for quantum computing. The goal of the verification is to ensure correctness of the Silq quantum program against user-defined specifications using SMT solvers. We introduce a programming model that is based on a quantum RAM-style computer as an interface between Silq programs and SMT proof obligations, allowing for control of quantum operations using both classical and quantum conditions. Additionally, users can employ measurement flags within the specification to easily specify conditions that measurement results require to satisfy for being a valid behavior. We provide case studies on the verification of generating entangled states and multiple oracle-based algorithms.

==> QSW_silver_reviews.txt <==
SUBMISSION: 37
TITLE: Automated Verification of Silq Quantum Programs using SMT Solvers


----------------------- REVIEW 1 ---------------------
SUBMISSION: 37
TITLE: Automated Verification of Silq Quantum Programs using SMT Solvers
AUTHORS: Marco Lewis, Paolo Zuliani and Sadegh Soudjani

----------- Overall evaluation -----------
SCORE: 3 (strong accept)
----- TEXT:
## Summary and Contribution

The paper presents an program verification for Silq programs = SilVer. As Silq is a high level programming languange, SilVer puts verification for quantum programs on the next level. This novel and a very valueable contribution greatly fits the QSW forum.

## Strengths

The paper has a clear structure (following a the architecture from Fig.1), a strong theoretical foundation and provide several case studies. Finally, the authors provide several convincing examples using SilVer teaming up with Silq underpinned with benchmark data.


## Weaknesses

None. :)

## Details

The reviewer really enjoyed reading the paper.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 37
TITLE: Automated Verification of Silq Quantum Programs using SMT Solvers
AUTHORS: Marco Lewis, Paolo Zuliani and Sadegh Soudjani

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper introduces SilVer, an automated tool for verifying quantum programs written in Silq, a high-level quantum computing language. Using SMT solvers, SilVer ensures the correctness of programs against user-defined specifications. It employs a quantum RAM-style model to facilitate the integration of classical and quantum conditions in program verification. Case studies include verifying entangled state generation and oracle-based algorithms.

The Detailed comments:

This paper presents an interesting idea for formally verifying the Silq quantum programs. The basic idea is to define a RAM program model as an intermediate representation of Silq programs, which can be transformed further to proof obligations for verification by SMT solvers. The paper is well-written and easy to follow. However, several issues should be clarified to make the paper more suitable for publication.

(1) The system uses the RAM program model to represent Sliq programs. Although the authors claimed the benefit of using the RAM model, I am still trying to understand its merits compared to the existing approaches. More explanation is needed.

(2) Section V describes transforming the RAM program mode representation to the SMT format. However, the most crucial part regarding representing complex numbers must be discussed clearly. The paper describes 'The quantum memory is converted into an SSA form of the quantum state, which is a vector of complex numbers that can be represented in SMT format using two real variables." How do you represent a vector of complex number two real numbers? Simply stating this is not convincing enough. Additionally, the paper claims that "Whilst using a complex vector is not an efficient way to represent the quantum state, it allows us to represent any quantum state exactly." If it is not efficient, why don't you consider more efficient methods, as you mentioned in the paper? Please explain this.

(3) The SilSpeq specification language for specifying the properties in a Silq program seems complex. Several specification languages have emerged recently, for example, in the following papers, to specify the properties of quantum programs. These pieces of work need to be discussed or compared in the paper as the related work.

(a) Kartik Singhal, Robert Rand, Matthew Amy (2022). Beyond Separation: Toward a Specification Language for Modular Reasoning about Quantum Programs. Programming Languages for Quantum Computing (PLanQC 2022).

(b) Tiancheng Jin, Jianjun Zhao. ScaffML: A Quantum Behavioral Interface Specification Language for Scaffold. In Proc. IEEE International Conference on Quantum Software (QSW 2023), pp.128-137, Chicago, Illinois, USA, July 2-8, 2023.

(4) The evaluation is weak, as only a few simple quantum algorithms have been evaluated. I understand such an evaluation is not easy as the qubit number increases, but you should at least analyze the complexity of the verification approach.

Overall, it is interesting work that attacks a critical problem. However, many issues need to be addressed to make the framework more useful.


----------------------- REVIEW 3 ---------------------
SUBMISSION: 37
TITLE: Automated Verification of Silq Quantum Programs using SMT Solvers
AUTHORS: Marco Lewis, Paolo Zuliani and Sadegh Soudjani

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The authors propose the verification of properties of a fragment of Silq programs through SMT solvers.
The proposal is interesting.
In term of readability, the paper could be improved by adding examples to describe the different steps/translations.
For instance, footnote 1 refers to Figure 1, but Figure 1 is only a high-level description of the system.
Also the notation can be improved. For instance, ff is used to denote falsity and f used as a generic function, alpha is first a complex number and then an arithmetic expression.
In the discussion of the features of SilSpeq it seems that only the first item is a "benefit", so it could be better emphasized and described with an example. The meaning of "quite generally" is too vague.
Some more details over specific examples should be provided also in the related works section.
It is not difficult to find parts that can be shortened to have space for adding examples (see for instance Remark 1 which in my opinion can be removed).

